Cataclysmic variables are a key population of gravitational wave sources for LISA

The gravitational wave (GW) signals from the Galactic population of cataclysmic variables (CVs) have yet to be carefully assessed. Here we estimate these signals and evaluate their significance for LISA. First, we find that at least three known systems are expected to produce strong enough signals to be individually resolved within the first four years of LISA's operation. Second, CVs will contribute significantly to the LISA Galactic binary background, limiting the mission's sensitivity in the relevant frequency band. Third, we predict a spike in the unresolved GW background at a frequency corresponding to the CV minimum orbital period. This excess noise may impact the detection of other systems near this characteristic frequency. Fourth, we note that the excess noise spike amplitude and location associated with $P_{\rm{min}}\sim80~\mathrm{min}$ can be used to measure the CV space density and period bounce location with complementary and simple GW biases compared to the biases and selection effects plaguing samples selected from electromagnetic signals. Our results highlight the need to explicitly include the Galactic CV population in the LISA mission planning, both as individual GW sources and generators of background noise, as well as the exciting prospect of characterising the CV population through their GW emission.

==> figures/last_commit_sha.txt <==
f58d17be58837236aa6e2386e2f4d578b378c997


